Blocked-braid Groups

We introduce and study a family of groups $\mathbf{BB}_n$, called the blocked-braid groups, which are quotients of Artin's braid groups $\mathbf{B}_n$, and have the corresponding symmetric groups $\Sigma_n$ as quotients. They are defined by adding a certain class of geometrical modifications to braids. They arise in the study of commutative Frobenius algebras and tangle algebras in braided strict monoidal categories. A fundamental equation true in $\mathbf{BB}_n$ is Dirac's Belt Trick; that torsion through $4\pi$ is equal to the identity. We show that $\mathbf{BB}_n$ is finite for $n=1,2$ and 3 but infinite for $n>3$.

==> pix/ABRAID.TXT <==
% Drawing generated by LaTeX-CAD 1.9 - requires latexcad.sty 
% (c) 1998 John Leis leis@usq.edu.au 
\begin{picture}(72,20)
\thinlines
\drawpath{4.0}{16.0}{8.0}{16.0}
\drawpath{8.0}{16.0}{14.0}{10.0}
\drawpath{4.0}{10.0}{8.0}{10.0}
\drawpath{8.0}{10.0}{10.0}{12.0}
\drawpath{12.0}{14.0}{14.0}{16.0}
\drawpath{14.0}{16.0}{18.0}{16.0}
\drawpath{14.0}{10.0}{18.0}{10.0}
\drawpath{4.0}{4.0}{18.0}{4.0}
\drawpath{18.0}{4.0}{24.0}{10.0}
\drawpath{24.0}{10.0}{28.0}{10.0}
\drawpath{18.0}{10.0}{20.0}{8.0}
\drawpath{22.0}{6.0}{24.0}{4.0}
\drawpath{24.0}{4.0}{28.0}{4.0}
\drawpath{18.0}{16.0}{28.0}{16.0}
\drawpath{28.0}{16.0}{34.0}{10.0}
\drawpath{34.0}{10.0}{38.0}{10.0}
\drawpath{28.0}{10.0}{30.0}{12.0}
\drawpath{32.0}{14.0}{34.0}{16.0}
\drawpath{34.0}{16.0}{38.0}{16.0}
\drawpath{28.0}{4.0}{38.0}{4.0}
\drawpath{38.0}{4.0}{44.0}{10.0}
\drawpath{44.0}{10.0}{48.0}{10.0}
\drawpath{38.0}{10.0}{40.0}{8.0}
\drawpath{42.0}{6.0}{44.0}{4.0}
\drawpath{44.0}{4.0}{48.0}{4.0}
\drawpath{38.0}{16.0}{48.0}{16.0}
\drawpath{48.0}{16.0}{54.0}{10.0}
\drawpath{54.0}{10.0}{58.0}{10.0}
\drawpath{48.0}{10.0}{50.0}{12.0}
\drawpath{52.0}{14.0}{54.0}{16.0}
\drawpath{54.0}{16.0}{58.0}{16.0}
\drawpath{48.0}{4.0}{58.0}{4.0}
\drawpath{58.0}{4.0}{58.0}{4.0}
\drawpath{58.0}{4.0}{64.0}{10.0}
\drawpath{58.0}{10.0}{60.0}{8.0}
\drawpath{62.0}{6.0}{64.0}{4.0}
\drawpath{64.0}{4.0}{68.0}{4.0}
\drawpath{64.0}{10.0}{68.0}{10.0}
\drawpath{58.0}{16.0}{68.0}{16.0}
\end{picture}


==> pix/BBRAID.TXT <==
% Drawing generated by LaTeX-CAD 1.9 - requires latexcad.sty 
% (c) 1998 John Leis leis@usq.edu.au 
\begin{picture}(96,24)
\thinlines
\drawpath{16.0}{18.0}{20.0}{18.0}
\drawpath{20.0}{18.0}{26.0}{12.0}
\drawpath{16.0}{12.0}{20.0}{12.0}
\drawpath{20.0}{12.0}{22.0}{14.0}
\drawpath{24.0}{16.0}{26.0}{18.0}
\drawpath{26.0}{18.0}{30.0}{18.0}
\drawpath{26.0}{12.0}{30.0}{12.0}
\drawpath{16.0}{6.0}{30.0}{6.0}
\drawpath{30.0}{6.0}{36.0}{12.0}
\drawpath{36.0}{12.0}{40.0}{12.0}
\drawpath{30.0}{12.0}{32.0}{10.0}
\drawpath{34.0}{8.0}{36.0}{6.0}
\drawpath{36.0}{6.0}{40.0}{6.0}
\drawpath{30.0}{18.0}{40.0}{18.0}
\drawpath{40.0}{18.0}{46.0}{12.0}
\drawpath{46.0}{12.0}{50.0}{12.0}
\drawpath{40.0}{12.0}{42.0}{14.0}
\drawpath{44.0}{16.0}{46.0}{18.0}
\drawpath{46.0}{18.0}{50.0}{18.0}
\drawpath{40.0}{6.0}{50.0}{6.0}
\drawpath{50.0}{6.0}{56.0}{12.0}
\drawpath{56.0}{12.0}{60.0}{12.0}
\drawpath{50.0}{12.0}{52.0}{10.0}
\drawpath{54.0}{8.0}{56.0}{6.0}
\drawpath{56.0}{6.0}{60.0}{6.0}
\drawpath{50.0}{18.0}{60.0}{18.0}
\drawpath{60.0}{18.0}{66.0}{12.0}
\drawpath{66.0}{12.0}{70.0}{12.0}
\drawpath{60.0}{12.0}{62.0}{14.0}
\drawpath{64.0}{16.0}{66.0}{18.0}
\drawpath{66.0}{18.0}{70.0}{18.0}
\drawpath{60.0}{6.0}{70.0}{6.0}
\drawpath{70.0}{6.0}{70.0}{6.0}
\drawpath{70.0}{6.0}{76.0}{12.0}
\drawpath{70.0}{12.0}{72.0}{10.0}
\drawpath{74.0}{8.0}{76.0}{6.0}
\drawpath{76.0}{6.0}{80.0}{6.0}
\drawpath{76.0}{12.0}{80.0}{12.0}
\drawpath{70.0}{18.0}{80.0}{18.0}
\drawframebox{10.0}{12.0}{12.0}{16.0}{$R$}
\drawframebox{86.0}{12.0}{12.0}{16.0}{$S$}
\end{picture}

